Spatially-resolving the terminator: Variation of Fe, temperature and winds in WASP-76 b across planetary limbs and orbital phase

Exoplanet atmospheres are inherently three-dimensional systems in which thermal/chemical variation and winds can strongly influence spectra. Recently, the ultra-hot Jupiter WASP-76 b has shown evidence for condensation and asymmetric Fe absorption with time. However, it is currently unclear whether these asymmetries are driven by chemical or thermal differences between the two limbs, as precise constraints on variation in these have remained elusive due to the challenges of modelling these dynamics in a Bayesian framework. To address this we develop a new model, HyDRA-2D, capable of simultaneously retrieving morning and evening terminators with day-night winds. We explore variations in Fe, temperature profile, winds and opacity deck with limb and orbital phase using VLT/ESPRESSO observations of WASP-76 b. We find Fe is more prominent on the evening for the last quarter of the transit, with $\log(X_\mathrm{Fe}) = {-4.03}^{+0.28}_{-0.31}$, but the morning shows a lower abundance with a wider uncertainty, $\log(X_\mathrm{Fe}) = {-4.59}^{+0.85}_{-1.0}$, driven by degeneracy with the opacity deck and the stronger evening signal. We constrain 0.1 mbar temperatures ranging from $2950^{+111}_{-156}$ K to $2615^{+266}_{-275}$ K, with a trend of higher temperatures for the more irradiated atmospheric regions. We also constrain a day-night wind speed of $9.8^{+1.2}_{-1.1}$ km/s for the last quarter, higher than $5.9^{+1.5}_{-1.1}$ km/s for the first, in line with general circulation models. We find our new spatially- and phase-resolved treatment is statistically favoured by 4.9$\sigma$ over traditional 1D-retrievals, and thus demonstrate the power of such modelling for robust constraints with current and future facilities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
